Benchmarking the performance of a self-custody, non-ledger-based, obliviously managed digital payment system

As global governments intensify efforts to operationalize retail central bank digital currencies (CBDCs), the imperative for architectures that preserve user privacy has never been more pronounced. This paper advances an existing retail CBDC framework developed at University College London. Utilizing the capabilities of the Comet research framework, our proposed design allows users to retain direct custody of their assets without the need for intermediary service providers, all while preserving transactional anonymity. The study unveils a novel technique to expedite the retrieval of Proof of Provenance, significantly accelerating the verification of transaction legitimacy through the refinement of Merkle Trie structures. In parallel, we introduce a streamlined Digital Ledger designed to offer fast, immutable, and decentralized transaction validation within a permissioned ecosystem. The ultimate objective of this research is to benchmark the performance of the legacy system formulated by the original Comet research team against the newly devised system elucidated in this paper. Our endeavour is to establish a foundational design for a scalable national infrastructure proficient in seamlessly processing thousands of transactions in real-time, without compromising consumer privacy or data integrity.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

